Low-density limit of dynamical correlations in the Lieb-Liniger model

We derive explicit expressions for dynamical correlations of the field and density operators in the Lieb-Liniger model, within an arbitrary eigenstate with a small particle density ${\cal D}$. They are valid for all space and time and any interaction strength $c>0$, and are the leading order of an expansion in ${\cal D}$. This expansion is obtained by writing the correlation functions as sums over form factors when formally decomposed into partial fractions.

==> lowdensity_data_c0v25_x0.dat <==
0	0.05492319682916946
0.25	0.053324696631028054
0.5	0.04941921929375389
0.75	0.044756397606202696
1.	0.04039735839711282
1.25	0.03666255560697593
1.5	0.03354929410595821
1.75	0.03097438102835431
2.	0.02882083175568739
2.25	0.026997329414700785
2.5	0.025449721510747647
2.75	0.024133305193875864
3.	0.023011084409089173
3.25	0.02204522928568445
3.5	0.021196749453698586
3.75	0.020442991721039163
4.	0.019763227791822775
4.25	0.019148452981234697
4.5	0.01858836642221464
4.75	0.018074932069264558
5.	0.017601485315474567
5.25	0.017162809006113635
5.5	0.016755375119316452
5.75	0.016376633484165227
6.	0.01602289024475253
6.25	0.01569192688881178
6.5	0.015381137852637746
6.75	0.015087765298520343
7.	0.014810034200310589
7.25	0.014546183443935701
7.5	0.014295035991903376
7.75	0.014056065892341225
8.	0.013828475846119284
8.25	0.013611566539642201
8.5	0.013403554003622845
8.75	0.013203347234291075
9.	0.013010714304828183
9.25	0.012825172656250659
9.5	0.012645949736625575
9.75	0.012472552075362095
10.	0.012304251301539797
10.25	0.012140185131249055
10.5	0.0119804392355824
10.75	0.011825181839081505
11.	0.011674727860660183
11.25	0.01152831066980032
11.5	0.011385589261483815
11.75	0.011246095874705464
12.	0.01110998013178161
12.25	0.010977153568318031
12.5	0.010847697049401816
12.75	0.010721325406009022
13.	0.010597807390299608
13.25	0.010476988270049356
13.5	0.010358926422543803
13.75	0.010243224911115158
14.	0.010129711767842735
14.25	0.01001823857142087
14.5	0.009908650364450293
14.75	0.00980085615998479
15.	0.00969477715024052
15.25	0.00959033352915923
15.5	0.009487454598828495
15.75	0.009386084831816662
16.	0.009286161821116795
16.25	0.009187630898024983
16.5	0.009090445465871792
16.75	0.008994563549889463
17.	0.008899947173688166
17.25	0.008806697385488227
17.5	0.008714633369377618
17.75	0.008623698773736152
18.	0.008533851976031593
18.25	0.00844505580447717
18.5	0.008357276967727971
18.75	0.008270495623157577
19.	0.00818483137847953
19.25	0.008100081376628305
19.5	0.008016209162839072
19.75	0.007933182360692128
20.	0.007850972174258543
20.25	0.007769552950303588
20.5	0.0076889017932073485
20.75	0.007608998226187045
21.	0.007529857074830983
21.25	0.007451436150252041
21.5	0.0073737072142666255
21.75	0.007296654535863896
22.	0.007220263946103634
22.25	0.007144522646900641
22.5	0.007069419042274637
22.75	0.006994942589444283
23.	0.006921083667456238
23.25	0.006847833461313933
23.5	0.006775287339617855
23.75	0.006703418129272859
24.	0.006632118714259607
24.25	0.006561375701399349
24.5	0.006491176954831325
24.75	0.006421511458933878
25.	0.006352369195687098
25.25	0.006283741034953501
25.5	0.006215618636318635
25.75	0.0061479943612795206
26.	0.006080861194699259
26.25	0.006014212674561404
26.5	0.005948042829160698
26.75	0.00588238806772742
27.	0.00581722752814303
27.25	0.005752526044764998
27.5	0.005688277565757468
27.75	0.005624476472320184
28.	0.005561117532110444
28.25	0.00549819585737998
28.5	0.0054357068673601
28.75	0.005373646254475412
29.	0.0053120099540084256
29.25	0.005250794116874906
29.5	0.005189995085203685
29.75	0.0051296093704449215
30.	0.005069633633758097

==> lowdensity_data_c0v25_x2.dat <==
0	0.016352657790223424
0.1	0.01615587465294957
0.2	0.016551687565180082
0.3	0.01734365189540587
0.4	0.018318936282527332
0.5	0.019484168872441844
0.6	0.02075204223017071
0.7	0.02203595526492878
0.8	0.02328062109579928
0.9	0.024435333402428233
1.	0.02544940997332169
1.1	0.026289758882582063
1.2	0.026944773390863916
1.3	0.027424666628152808
1.4	0.027752677248192036
1.5	0.027948993793427853
1.6	0.02803205514702661
1.7	0.028017761651997954
1.8	0.02792369049574576
1.9	0.027766233280647076
2.	0.02756025524976368
2.1	0.02731619767608665
2.2	0.027042098257760914
2.3	0.02674472338226955
2.4	0.026430261217932346
2.5	0.026102954399070656
2.6	0.025766231908547692
2.7	0.025421821115700127
2.8	0.025072349105397896
2.9	0.024720476348152647
3.	0.024369074097355396
3.1	0.024020316433045457
3.2	0.02367525322733552
3.3	0.023335424615884507
3.4	0.02300231649275064
3.5	0.022677395008983206
3.6	0.022362327321242544
3.7	0.022056410979396913
3.8	0.021759484635684282
3.9	0.021471171238574113
4.	0.021191154769232525
4.1	0.02091941619706051
4.2	0.02065591823666939
4.3	0.020399858356692998
4.4	0.02015042394442987
4.5	0.019907921599818745
4.6	0.01967233374537012
4.7	0.019443601671484415
4.8	0.019221740120948634
4.9	0.019006581515505896
5.	0.018797766927906648
5.1	0.01859512827440243
5.2	0.018398210578114818
5.3	0.018206725071394654
5.4	0.018020329256820462
5.5	0.017838618267869685
5.6	0.01766114652908508
5.7	0.017487784496428058
5.8	0.017318396271229268
5.9	0.017152603396512835
6.	0.016990610297882788
6.1	0.016832445439798928
6.2	0.0166782252794889
6.3	0.01652775611844384
6.4	0.016380927301271202
6.5	0.016237726382016607
6.6	0.01609797239378481
6.7	0.015961475168585666
6.8	0.01582810889003783
6.9	0.01569776130499492
7.	0.015570233403996334
7.1	0.015445381917526856
7.2	0.015322991087994878
7.3	0.01520299409912622
7.4	0.015085387743798702
7.5	0.01497011045703288
7.6	0.014857126528738697
7.7	0.014746358372779482
7.8	0.014637723283148336
7.9	0.014531155409304792
8.	0.014426630251966329
8.1	0.01432409580929659
8.2	0.014223406054803626
8.3	0.014124480532057459
8.4	0.014027243763820215
8.5	0.013931533425261107
8.6	0.013837374331783694
8.7	0.013744757012103884
8.8	0.01365364723885244
8.9	0.0135640116732352
9.	0.013475836554314443
9.1	0.013389072579642279
9.2	0.013303678720511695
9.3	0.013219620698424583
9.4	0.013136865454036748
9.5	0.013055401978764182
9.6	0.012975221615933051
9.7	0.012896235158305791
9.8	0.012818403368676864
9.9	0.012741689021705617
10.	0.012666056781279604
10.1	0.01259148493225038
10.2	0.012517957262994022
10.3	0.012445407698281506
10.4	0.012373802090292726
10.5	0.012303108183601526
10.6	0.012233295495616013
10.7	0.012164335204945144
10.8	0.012096150987555305
10.9	0.012028743234119612
11.	0.011962126113463383
11.1	0.011896284405662356
11.2	0.011831203361440031
11.3	0.011766868680699344
11.4	0.01170326649229574
11.5	0.011640393616112613
11.6	0.011578263595707013
11.7	0.011516820677124744
11.8	0.011456048423327689
11.9	0.011395931100692517
12.	0.01133645363990199
12.1	0.011277601599254141
12.2	0.01121936113023124
12.3	0.011161718945181216
12.4	0.011104688813635142
12.5	0.011048232801584993
12.6	0.010992333821949777
12.7	0.010936978655321512
12.8	0.010882154668535317
12.9	0.01082784978187895
13.	0.010774052438297788
13.1	0.010720751574467717
13.2	0.01066793659361702
13.3	0.01061559292814393
13.4	0.010563710889857891
13.5	0.010512286375479404
13.6	0.01046131087819842
13.7	0.010410776207562013
13.8	0.010360674473015384
13.9	0.010310998068410902
14.	0.010261739657424768
14.1	0.010212892159824752
14.2	0.010164448738536197
14.3	0.010116402787456857
14.4	0.0100688068953079
14.5	0.010021613317718022
14.6	0.009974791776786663
14.7	0.00992833342347263
14.8	0.009882229818358592
14.9	0.009836472909410799
15.	0.009791055011008354
15.1	0.009745968784166519
15.2	0.009701207217883432
15.3	0.009656763611543735
15.4	0.009612631558316922
15.5	0.009568804929491853
15.6	0.009525278654660541
15.7	0.00948204784285854
15.8	0.009439105466284107
15.9	0.009396446299476896
16.	0.009354065333857929
16.1	0.009311957766367222
16.2	0.009270118988731474
16.3	0.009228544577325479
16.4	0.009187230283593244
16.5	0.009146172024996659
16.6	0.009105365876461638
16.7	0.009064808062293293
16.8	0.00902449494853353
16.9	0.008984423035735874
17.	0.008944588952133988
17.1	0.008905025812291942
17.2	0.008865699791943333
17.3	0.008826599900824952
17.4	0.008787722316156592
17.5	0.008749063372776778
17.6	0.008710619555175235
17.7	0.008672387489944533
17.8	0.008634363938628107
17.9	0.008596545790943107
18.	0.008558930058357846
18.1	0.008521513868004656
18.2	0.008484294456910135
18.3	0.00844726916652566
18.4	0.008410435437542128
18.5	0.00837379080497365
18.6	0.00833733289349589
18.7	0.008301059413025426
18.8	0.00826501478640439
18.9	0.008229174467814314
19.	0.008193509551940084
19.1	0.008158016978621181
19.2	0.00812269381845813
19.3	0.008087537266484436
19.4	0.008052544636150068
19.5	0.008017713353600688
19.6	0.007983040952237688
19.7	0.007948525067544903
19.8	0.0079141634321685
19.9	0.007879953871237404
20.	0.0078458942979121
20.1	0.00781198270915058
20.2	0.0077782171816803075
20.3	0.0077445958681662454
20.4	0.007711116993564949
20.5	0.007677778851655644
20.6	0.007644579801739436
20.7	0.007611518265498412
20.8	0.007578592724006654
20.9	0.007545803584678295
21.	0.007513147745078082
21.1	0.007480623610377201
21.2	0.0074482298513491065
21.3	0.007415965186388126
21.4	0.007383828379237276
21.5	0.00735181823682519
21.6	0.007319933607206804
21.7	0.007288173377602833
21.8	0.00725653647253318
21.9	0.007225021852039865
22.	0.007193628509994937
22.1	0.007162355472489492
22.2	0.007131201796299771
22.3	0.007100166567426637
22.4	0.007069248899704906
22.5	0.007038447933479293
22.6	0.007007762834343557
22.7	0.006977192791940079
22.8	0.006946737018816745
22.9	0.006916394749338628
23.	0.00688616523865165
23.1	0.006856047761695877
23.2	0.006826041612266065
23.3	0.006796146102117148
23.4	0.006766391112216358
23.5	0.006736807296196666
23.6	0.006707330522619933
23.7	0.006677959548454199
23.8	0.006648693175306388
23.9	0.006619530247536305
24.	0.006590469650450617
24.1	0.006561510308573454
24.2	0.0065326511839901204
24.3	0.006503891274760985
24.4	0.006475229613402331
24.5	0.006446665265431428
24.6	0.006418197327972925
24.7	0.006389824928424101
24.8	0.006361547223176306
24.9	0.006333363396390237
25.	0.0063052726588228355
25.1	0.006277274246703424
25.2	0.006249367420657173
25.3	0.006221551464673793
25.4	0.006193825685119522
25.5	0.00616618940979059
25.6	0.006138641987006469
25.7	0.006111182784741094
25.8	0.006083811189790611
25.9	0.006056526606975951
26.	0.006029328458378908
26.1	0.006002216182610213
26.2	0.005975189234108284
26.3	0.005948247082467447
26.4	0.0059213892117942445
26.5	0.005894615120090773
26.6	0.00586792431866385
26.7	0.005841338686563005
26.8	0.005814835328546171
26.9	0.00578841351536978
27.	0.0057620727171112645
27.1	0.0057358124184862915
27.2	0.005709632118251854
27.3	0.00568353132863349
27.4	0.005657509574775705
27.5	0.0056315663942144815
27.6	0.005605701336371278
27.7	0.0055799139620672684
27.8	0.005554203843057437
27.9	0.005528570561583306
28.	0.005503013709943912
28.1	0.005477532890084058
28.2	0.005452127713199206
28.3	0.005426797799356457
28.4	0.005401542777130759
28.5	0.005376362283255996
28.6	0.005351255962290084
28.7	0.005326223466293761
28.8	0.005301264454522364
28.9	0.005276378593130156
29.	0.005251565554886628
29.1	0.005226825018904434
29.2	0.005202156670378301
29.3	0.005177560200334674
29.4	0.005153035305391538
29.5	0.005128581687528046
29.6	0.005104199053863601
29.7	0.005079887116445968
29.8	0.005055645592048096
29.9	0.00503147420197322
30.	0.005007372671868095

==> lowdensity_data_c10_x0.dat <==
0	0.05384788728755077
0.25	0.05050370435441059
0.5	0.04548274358823892
0.75	0.040048635640672285
1.	0.03514245842101166
1.25	0.03098873747057482
1.5	0.02753149169606367
1.75	0.02465910322934786
2.	0.02224434534910619
2.25	0.020190409718886276
2.5	0.01843550927270677
2.75	0.01692877907211299
3.	0.015629068414244593
3.25	0.014497805281097537
3.5	0.013498186553910186
3.75	0.012606988608642183
4.	0.01180358747726824
4.25	0.01107673828036815
4.5	0.01041552605342135
4.75	0.009811372128247453
5.	0.00925717562279019
5.25	0.008747005043276902
5.5	0.008276295637684077
5.75	0.007841377242927876
6.	0.007438185683221518
6.25	0.007063693561343776
6.5	0.0067148464999255714
6.75	0.006388716987194539
7.	0.006083172385521541
7.25	0.0057962379363340095
7.5	0.005526363929076535
7.75	0.0052724117165826425
8.	0.0050333450224407114
8.25	0.004808203321629755
8.5	0.004595669463029742
8.75	0.004394705050930495
9.	0.0042045568521192215
9.25	0.0040244679916719844
9.5	0.00385369878331729
9.75	0.003691610747382563
10.	0.00353751142321216
10.25	0.0033906683900244666
10.5	0.0032507648394352025
10.75	0.0031175354574626054
11.	0.002990740128333315
11.25	0.0028698932984363465
11.5	0.0027546259016050837
11.75	0.002644539018716017
12.	0.0025394479816318845
12.25	0.002439101848122136
12.5	0.0023432771880920657
12.75	0.002251727755286726
13.	0.0021642235424343785
13.25	0.002080552555770119
13.5	0.0020005042108820845
13.75	0.0019239045607537665
14.	0.0018505789734945023
14.25	0.0017803622899838552
14.5	0.0017130894988110932
14.75	0.0016486207796097218
15.	0.001586823782963283
15.25	0.001527569276230407
15.5	0.0014707348281652983
15.75	0.001416189349547882
16.	0.0013638360874827773
16.25	0.0013135801914376211
16.5	0.0012653260697866498
16.75	0.001218982806485554
17.	0.001174463948837522
17.25	0.001131661092578766
17.5	0.001090524954540424
17.75	0.0010509865483159333
18.	0.001012978141277872
18.25	0.0009764350010982659
18.5	0.00094129528075738
18.75	0.000907499820342403
19.	0.0008749909871163153
19.25	0.0008437163816277255
19.5	0.0008136246807004046
19.75	0.0007846668708409555
20.	0.0007567961462470503
20.25	0.0007299678099080013
20.5	0.0007041391779867671
20.75	0.0006792694876074231
21.	0.0006553099625979788
21.25	0.000632231042320029
21.5	0.0006100011749308684
21.75	0.0005885871071564375
22.	0.0005679570039764646
22.25	0.0005480803871656798
22.5	0.0005289280760321096
22.75	0.0005104721303678823
23.	0.0004926857956085312
23.25	0.00047554345018104206
23.5	0.00045902770985117164
23.75	0.0004431137092355311
24.	0.000427772006350262
24.25	0.0004129805507991585
24.5	0.000398718252371234
24.75	0.00038496493481959707
25.	0.0003717012920029224
25.25	0.0003589088462698013
25.5	0.00034656990897131404
25.75	0.0003346675429920875
26.	0.0003231855271951233
26.25	0.00031210832268050424
26.5	0.0003014210407629045
26.75	0.00029112195933046693
27.	0.00028119270187477807
27.25	0.00027161107566705655
27.5	0.0002623640443335977
27.75	0.0002534391350955342
28.	0.00024482441090465875
28.25	0.000236508444127852
28.5	0.00022848029168498138
28.75	0.00022072947155151248
29.	0.00021324594054297354
29.25	0.00020602007330389102
29.5	0.0001990426424289066
29.75	0.00019230479964851675
30.	0.00018579805801627845

==> lowdensity_data_c1_x0.dat <==
0	0.054366930116000176
0.25	0.05189781292986494
0.5	0.047469241408007026
0.75	0.042464689681952696
1.	0.037883213874556815
1.25	0.03399653564637314
1.5	0.03077120008427833
1.75	0.02810406639018172
2.	0.02586833611793963
2.25	0.023967570717396792
2.5	0.022343811504563344
2.75	0.02095054624400588
3.	0.019749545987416465
3.25	0.0187036251487702
3.5	0.01777554457178797
3.75	0.016943336103138286
4.	0.016187282159837207
4.25	0.015497721442593829
4.5	0.014864379977206396
4.75	0.014279000178831254
5.	0.013734957297053117
5.25	0.013227099770864547
5.5	0.012751770288246799
5.75	0.012306308456367402
6.	0.011887239964863574
6.25	0.011492389763942543
6.5	0.011119319586139946
6.75	0.01076546678973306
7.	0.01042903924021387
7.25	0.01010816299713147
7.5	0.009801531198883006
7.75	0.009508442298997376
8.	0.009228045465488888
8.25	0.0089595824619113
8.5	0.008701573074177228
8.75	0.008453052781550296
9.	0.008213758476578814
9.25	0.007983214965621682
9.5	0.007760738126866993
9.75	0.007545859325155262
10.	0.007337852927466446
10.25	0.007135927647065914
10.5	0.006940011092173524
10.75	0.006750095433598681
11.	0.006566225896126413
11.25	0.006387851955929444
11.5	0.006214654590935781
11.75	0.006046200199067362
12.	0.00588256368413049
12.25	0.005723616362903579
12.5	0.005569303661221678
12.75	0.005419401386047465
13.	0.005273709027489258
13.25	0.0051320609707484754
13.5	0.004994323275278408
13.75	0.004860313291271255
14.	0.004729881075891328
14.25	0.004602885021545536
14.5	0.004479134832424129
14.75	0.0043585519859952754
15.	0.004241060338030078
15.25	0.0041265610073375975
15.5	0.004014957912668286
15.75	0.0039060802714985946
16.	0.003799904885486354
16.25	0.003696391404795044
16.5	0.0035954703352375074
16.75	0.0034970723130842048
17.	0.0034011284248248227
17.25	0.003307511307147115
17.5	0.0032162188464552356
17.75	0.0031271968466820227
18.	0.0030403869092881946
18.25	0.0029557308986467375
18.5	0.002873171163090289
18.75	0.0027926461672495803
19.	0.0027140334798554403
19.25	0.002637358561215161
19.5	0.002562573690798279
19.75	0.0024896313027981272
20.	0.002418484157487709
20.25	0.002349085484783949
20.5	0.002281389103724706
20.75	0.002215349521082175
21.	0.0021507662281208
21.25	0.0020877159507214113
21.5	0.0020262184439496446
21.75	0.0019662423553923987
22.	0.0019077558017485965
22.25	0.0018507265494553142
22.5	0.0017951221713458536
22.75	0.001740910182179846
23.	0.001688058155550382
23.25	0.00163653382437867
23.5	0.0015862267046203664
23.75	0.0015371200120300281
24.	0.0014892583640866458
24.25	0.0014426160992620286
24.5	0.0013971673848445368
24.75	0.0013528863158302317
25.	0.0013097470011538988
25.25	0.0012677236386653304
25.5	0.001226790580102204
25.75	0.001186922387173779
26.	0.0011480938797482911
26.25	0.0011102801770287484
26.5	0.0010734567325059567
26.75	0.0010375107262530065
27.	0.0010024515573167155
27.25	0.0009683199745100983
27.5	0.000935096263674682
27.75	0.0009027607901593189
28.	0.0008712940399526982
28.25	0.0008406766555386604
28.5	0.0008108894670223565
28.75	0.0007819135190199964
29.	0.0007537300937552586
29.25	0.000726320730760859
29.5	0.0006996672435437595
29.75	0.0006737517335365693
30.	0.000648556601625397

==> lowdensity_data_c1_x2.dat <==
0	0.014014232935311526
0.1	0.013805932291436247
0.2	0.014166301906251158
0.3	0.014914881120262369
0.4	0.01585793441204141
0.5	0.01697890357938317
0.6	0.018189174705655203
0.7	0.01940601783159853
0.8	0.020576712421820714
0.9	0.021653919252246023
1.	0.022590179618603583
1.1	0.023354483297219605
1.2	0.023936170376315253
1.3	0.024345431804947665
1.4	0.024605303960438755
1.5	0.02473605234729793
1.6	0.024756265181616364
1.7	0.024681984953638665
1.8	0.02453064501835724
1.9	0.02431851589850319
2.	0.024060356869637253
2.1	0.023766637593884272
2.2	0.02344532421493102
2.3	0.02310307557991347
2.4	0.022745889136644708
2.5	0.02237796979569488
2.6	0.022002724318809674
2.7	0.02162186935221626
2.8	0.02123781981084182
2.9	0.02085295453516966
3.	0.020469899848403268
3.1	0.02009064395862798
3.2	0.019716194468253876
3.3	0.019347888163740924
3.4	0.018986973356749617
3.5	0.018634711434870343
3.6	0.018292528546851358
3.7	0.017959831914601064
3.8	0.017636489401216128
3.9	0.017322093312054188
4.	0.017016314412193118
4.1	0.016719106331542447
4.2	0.01643039610638561
4.3	0.016149489818853297
4.4	0.015875687138469635
4.5	0.015609190410483989
4.6	0.015349936244451823
4.7	0.01509784385314849
4.8	0.014852901052110363
4.9	0.014614926755122621
5.	0.014383564127547639
5.1	0.01415863180143705
5.2	0.01393969183457238
5.3	0.013726456952221484
5.4	0.013518593065094064
5.5	0.013315711455828785
5.6	0.013117390545614787
5.7	0.012923487002864794
5.8	0.01273385351355917
5.9	0.01254815235939708
6.	0.012366503143132162
6.1	0.012188890184041462
6.2	0.012015366590642656
6.3	0.011845749937262586
6.4	0.011679922924257492
6.5	0.011517845397963149
6.6	0.011359348667406758
6.7	0.011204258282680967
6.8	0.011052447164515155
6.9	0.010903798677964455
7.	0.010758151371368593
7.1	0.010615377042585137
7.2	0.010475282439066022
7.3	0.010337805776010504
7.4	0.010202941102669809
7.5	0.010070630162277822
7.6	0.009940848224260617
7.7	0.009813513021697544
7.8	0.00968853427603108
7.9	0.009565843329595296
8.	0.009445406208600593
8.1	0.009327166593923027
8.2	0.009210990723383109
8.3	0.009096799522174886
8.4	0.008984518417768976
8.5	0.00887399847156266
8.6	0.008765251685775658
8.7	0.008658260829538687
8.8	0.008552987619933821
8.9	0.008449394742374399
9.	0.008347456861927683
9.1	0.008247128106783219
9.2	0.008148367897638276
9.3	0.008051140039095819
9.4	0.007955409447816648
9.5	0.007861149678659767
9.6	0.007768335764776094
9.7	0.007676914155606218
9.8	0.007586849993205524
9.9	0.007498109714469724
10.	0.007410660988120193
10.1	0.007324480899927091
10.2	0.007239550321796979
10.3	0.007155815395096113
10.4	0.0070732444695390286
10.5	0.006991807213762592
10.6	0.006911474544656693
10.7	0.006832218560994353
10.8	0.006753982855853144
10.9	0.006676757526961267
11.	0.00660054117154499
11.1	0.006525314818996663
11.2	0.006451059961064067
11.3	0.006377758537860028
11.4	0.006305392924390642
11.5	0.006233947237161543
11.6	0.006163408098271384
11.7	0.006093753584734017
11.8	0.006024967159558184
11.9	0.005957032706447525
12.	0.005889934515806028
12.1	0.005823657271332566
12.2	0.005758186037174483
12.3	0.005693506245611936
12.4	0.005629591986760747
12.5	0.005566440718828849
12.6	0.0055040412500543595
12.7	0.005442381205166357
12.8	0.005381448452066371
12.9	0.005321231096848429
13.	0.00526171747889698
13.1	0.005202896166063899
13.2	0.0051447559499257075
13.3	0.005087274594376316
13.4	0.005030441453434153
13.5	0.004974259322750053
13.6	0.004918719026581337
13.7	0.0048638114963623575
13.8	0.004809527772363769
13.9	0.0047558590050745635
14.	0.004702796456328636
14.1	0.004650331500196004
14.2	0.004598455623657535
14.3	0.00454716042708058
14.4	0.004496437955613113
14.5	0.004446279803742459
14.6	0.004396677776678306
14.7	0.004347623912483162
14.8	0.004299110363818581
14.9	0.004251129397453186
15.	0.004203673393668345
15.1	0.004156734845570819
15.2	0.004110306358321249
15.3	0.004064380648286547
15.4	0.004018950542123793
15.5	0.003974008975802564
15.6	0.003929540032632993
15.7	0.00388552869146081
15.8	0.003841986786346946
15.9	0.003798908462490029
16.	0.003756287914074513
16.1	0.0037141193861024153
16.2	0.0036723971760336304
16.3	0.003631115635247816
16.4	0.003590269170340101
16.5	0.0035498522442619688
16.6	0.0035098593773181114
16.7	0.003470285148029158
16.8	0.003431124193869788
16.9	0.0033923712118908798
17.	0.0033540209592340573
17.1	0.00331602799624935
17.2	0.0032784211748910913
17.3	0.003241204251265409
17.4	0.0032043732230548024
17.5	0.0031679240840107844
17.6	0.0031318528273709466
17.7	0.003096155449039909
17.8	0.00306082795054806
17.9	0.003025866341801129
18.	0.0029912666436329896
18.1	0.002957024890173271
18.2	0.002923137131040791
18.3	0.002889599433373071
18.4	0.0028564078837017204
18.5	0.0028235585896828055
18.6	0.0027910476816909134
18.7	0.0027588713142849683
18.8	0.0027270105252829024
18.9	0.0026954687997467262
19.	0.002664251090040641
19.1	0.0026333540076614766
19.2	0.0026027741730281742
19.3	0.002572508217334385
19.4	0.002542552784270563
19.5	0.0025129045316229746
19.6	0.0024835601327566244
19.7	0.0024545162779887188
19.8	0.002425769675858875
19.9	0.0023973170543020125
20.	0.002369155161729459
20.1	0.0023412807680236536
20.2	0.0023136906654512295
20.3	0.0022863816694994295
20.4	0.0022593506196400934
20.5	0.0022325943800255575
20.6	0.0022061098401203673
20.7	0.002179893915272636
20.8	0.002153943547228508
20.9	0.0021281861074781538
21.	0.0021026816418702274
21.1	0.0020774360161410327
21.2	0.0020524470546377164
21.3	0.002027712567384014
21.4	0.00200323035219779
21.5	0.0019789981966903073
21.6	0.001955013880153096
21.7	0.0019312751753380823
21.8	0.0019077798501362768
21.9	0.0018845256691601793
22.	0.0018615103952345671
22.1	0.0018387317908004066
22.2	0.001816187619236158
22.3	0.0017938756461006147
22.4	0.0017717936403012049
22.5	0.0017499393751915784
22.6	0.00172831062960188
22.7	0.0017069051888052536
22.8	0.0016857208454236431
22.9	0.001664755400276087
23.	0.0016440066631722868
23.1	0.0016234724536542857
23.2	0.0016031506016888821
23.3	0.0015830389483132334
23.4	0.0015631162083934232
23.5	0.0015433606352371573
23.6	0.001523809878011071
23.7	0.0015044622150699998
23.8	0.0014853159193098703
23.9	0.0014663692593429392
24.	0.0014476205006105677
24.1	0.0014290679064365304
24.2	0.0014107097390234783
24.3	0.001392544260395348
24.4	0.0013745697332881183
24.5	0.001356784421991394
24.6	0.0013391865931430312
24.7	0.0013217745164790938
24.8	0.0013045464655411275
24.9	0.0012875007183427863
25.	0.0012706355579977459
25.1	0.0012539492733106312
25.2	0.0012374401593327675
25.3	0.0012211065178843912
25.4	0.0012049466580448503
25.5	0.0011889588966123418
25.6	0.0011731415585346408
25.7	0.0011574929773121238
25.8	0.0011420114953744824
25.9	0.0011266954644322895
26.	0.0011115432458046867
26.1	0.0010965532107242864
26.2	0.0010817237406203785
26.3	0.001067053227381535
26.4	0.0010525400735985132
26.5	0.00103818269278848
26.6	0.0010239795096014137
26.7	0.0010098734913703742
26.8	0.0009959187439698924
26.9	0.000982114414234748
27.	0.0009684591939677024
27.1	0.0009549517771326281
27.2	0.0009415908603186457
27.3	0.0009283751431795584
27.4	0.0009153033288496707
27.5	0.0009023741243369328
27.6	0.0008895862408945395
27.7	0.0008769383943717239
27.8	0.0008644293055448729
27.9	0.0008520577004296056
28.	0.0008398223105748246
28.1	0.0008277218733394164
28.2	0.0008157551321523854
28.3	0.0008039208367571968
28.4	0.0007922177434409323
28.5	0.0007806446152490414
28.6	0.0007692002221861956
28.7	0.0007578833414039795
28.8	0.0007466927573759213
28.9	0.0007356272620604717
29.	0.0007246856550524276
29.1	0.0007138667437233806
29.2	0.0007031693433515981
29.3	0.0006925922772418966
29.4	0.0006821343768359059
29.5	0.0006717944818131687
29.6	0.0006615714401835157
29.7	0.0006514641083710892
29.8	0.0006414713512904151
29.9	0.0006315920424148607
30.	0.0006218250638378974

==> lowdensity_data_c5_x0.dat <==
0	0.05390577951882699
0.25	0.05065043503496456
0.5	0.04570928786028133
0.75	0.040343673970690316
1.	0.035493030140054505
1.25	0.03138485379646038
1.5	0.027965504163422517
1.75	0.025124931814230596
2.	0.022736478594922536
2.25	0.020703628313788917
2.5	0.018965205281469926
2.75	0.017471301125952878
3.	0.016181502917300413
3.25	0.015057938423671806
3.5	0.01406398939367156
3.75	0.013176701261058943
4.	0.012375622160192078
4.25	0.011649698874814004
4.5	0.010988197581328017
4.75	0.010382587120565792
5.	0.009825856603879506
5.25	0.009312155047676674
5.5	0.008837028414104333
5.75	0.008396948694609899
6.	0.007987953340816454
6.25	0.007607140621713734
6.5	0.007251555066381817
6.75	0.006918339066309853
7.	0.006605430689042627
7.25	0.006310849743668807
7.5	0.006033068747856464
7.75	0.005770998291429761
8.	0.005523655041067888
8.25	0.005290125879024958
8.5	0.005069089083039241
8.75	0.004859521151604683
9.	0.004660705480186057
9.25	0.004471912498979384
9.5	0.004292438961876957
9.75	0.0041216855072835476
10.	0.003958930221851236
10.25	0.0038034196263143465
10.5	0.0036548615225920223
10.75	0.003513017263044604
11.	0.003377671770788718
11.25	0.0032483338344763855
11.5	0.003124637377614014
11.75	0.003006174125383845
12.	0.002892790802032421
12.25	0.0027842484584752903
12.5	0.0026803385801788013
12.75	0.0025808168153321656
13.	0.002485455032394787
13.25	0.0023940440045135273
13.5	0.0023063684760669854
13.75	0.002222265178410548
14.	0.002141562365294374
14.25	0.0020640968514198947
14.5	0.001989703507313935
14.75	0.0019182442835774215
15.	0.0018495879657539271
15.25	0.0017836053083624848
15.5	0.0017201734140410907
15.75	0.0016591531786422026
16.	0.0016004528870531209
16.25	0.001543980608795842
16.5	0.001489640494004311
16.75	0.0014373409383050119
17.	0.0013869944386366885
17.25	0.0013384853976893798
17.5	0.0012917693582583773
17.75	0.0012467767026755477
18.	0.0012034383603568653
18.25	0.0011616880174373152
18.5	0.0011214620439561035
18.75	0.001082698920121629
19.	0.001045332930976163
19.25	0.0010093167987119253
19.5	0.0009745975182241656
19.75	0.0009411242460592768
20.	0.0009088482263081662
20.25	0.0008777227159764322
20.5	0.0008477029104653142
20.75	0.000818745869676853
21.	0.000790792209018837
21.25	0.0007638166197420865
21.5	0.0007377886707691788
21.75	0.0007126734223336434
22.	0.0006884372769083912
22.25	0.0006650479338252927
22.5	0.0006424743440848836
22.75	0.0006206866656041661
23.	0.0005996562191039053
23.25	0.000579355444797201
23.5	0.0005597615562431013
23.75	0.0005408484037209483
24.	0.0005225879584178329
24.25	0.0005049564790704203
24.5	0.0004879311734579191
24.75	0.00047149015876770615
25.	0.00045561242347623974
25.25	0.0004402777907199011
25.5	0.000425466883125094
25.75	0.000411161089062631
26.	0.0003973425302882918
26.25	0.00038399403092898964
26.5	0.0003710990877723523
26.75	0.0003586536618710751
27.	0.00034663808472719604
27.25	0.0003350291526333226
27.5	0.0003238123474536196
27.75	0.00031297374096725253
28.	0.0003024999679086103
28.25	0.0002923782003593163
28.5	0.00028259612341995603
28.75	0.00027314191209337193
29.	0.00026400420931507425
29.25	0.00025517210506982883
29.5	0.00024663511653681556
29.75	0.00023838316920891055
30.	0.00023040657893464014

==> lowdensity_data_c5_x2.dat <==
0	0.01428308469479714
0.1	0.014054617155190017
0.2	0.014376831913017162
0.3	0.015038092321533624
0.4	0.015807296654321623
0.5	0.01671463993157276
0.6	0.017695268750225753
0.7	0.01867715338171893
0.8	0.019610675348941956
0.9	0.020451787247144963
1.	0.021158807774719735
1.1	0.0217060015667115
1.2	0.02208635600398769
1.3	0.02231131942967143
1.4	0.02240301085207707
1.5	0.022380811006174145
1.6	0.022262377341299704
1.7	0.022062991565432098
1.8	0.02179869353308756
1.9	0.021484205239088276
2.	0.02113270656808287
2.1	0.020753586520076434
2.2	0.020354119356133255
2.3	0.0199403968238514
2.4	0.019517812367731993
2.5	0.019090072085308073
2.6	0.018660157622758397
2.7	0.018229632331594824
2.8	0.017800598570400943
2.9	0.01737512906972666
3.	0.01695529779931682
3.1	0.01654265523700634
3.2	0.016137869280816383
3.3	0.015741929510542377
3.4	0.015355766043440753
3.5	0.014980304215926705
3.6	0.014616602115122765
3.7	0.01426407512936586
3.8	0.013922510462740003
3.9	0.013591511639670057
4.	0.013270733046814552
4.1	0.012960024915594538
4.2	0.012659231403598424
4.3	0.012367647729009579
4.4	0.012084602682858226
4.5	0.011810085197630842
4.6	0.01154388968602793
4.7	0.011285833442412454
4.8	0.011035779656630041
4.9	0.010793486660522876
5.	0.010558605759036962
5.1	0.010330893224329568
5.2	0.010109980462474476
5.3	0.009895589043386244
5.4	0.009687406591445617
5.5	0.009485081262082746
5.6	0.009288258014961743
5.7	0.009096735395889162
5.8	0.008910315327996608
5.9	0.00872866868671502
6.	0.008551807812087269
6.1	0.008379648006379012
6.2	0.008212136787120327
6.3	0.00804910506984265
6.4	0.007890418072741956
6.5	0.007735981701277605
6.6	0.0075856384586077494
6.7	0.0074392296642805805
6.8	0.007296632161301345
6.9	0.007157733192641894
7.	0.007022340740093739
7.1	0.006890311412774377
7.2	0.006761468490585495
7.3	0.006635711837514729
7.4	0.006512975415811523
7.5	0.0063931666018421035
7.6	0.006276195100795462
7.7	0.006161975208612396
7.8	0.006050424422340728
7.9	0.005941462569640151
8.	0.005835029909198742
8.1	0.005731055486062173
8.2	0.005629426556290427
8.3	0.005530061844918684
8.4	0.005432883692232932
8.5	0.00533777371944761
8.6	0.005244705019256493
8.7	0.005153635280353482
8.8	0.00506451136116471
8.9	0.004977281639023695
9.	0.004891885133738351
9.1	0.004808283383932475
9.2	0.004726435017395445
9.3	0.004646296583716272
9.4	0.0045678257087995245
9.5	0.004490987625595768
9.6	0.004415748999396575
9.7	0.00434205194147199
9.8	0.004269854914295581
9.9	0.0041991176948403194
10.	0.004129801329751039
10.1	0.004061870431200924
10.2	0.003995291553220841
10.3	0.003930022237972527
10.4	0.0038660271458028053
10.5	0.003803272103895943
10.6	0.003741724062309595
10.7	0.00368135105179463
10.8	0.003622102127128402
10.9	0.00356395804839178
11.	0.003506905602857925
11.1	0.0034509199919207216
11.2	0.0033959770117497697
11.3	0.003342053041889141
11.4	0.00328912503371348
11.5	0.003237170746184971
11.6	0.0031861688797521414
11.7	0.0031360969950789317
11.8	0.003086934115345308
11.9	0.0030386597857678683
12.	0.0029912540613927945
12.1	0.0029446974950137353
12.2	0.0028989711252314677
12.3	0.0028540564646698944
12.4	0.0028099263282068848
12.5	0.0027665720092545495
12.6	0.002723978206230449
12.7	0.0026821288660763675
12.8	0.002641008298385691
12.9	0.0026006011684105565
13.	0.0025608924900485134
13.1	0.0025218676188263323
13.2	0.002483512244896892
13.3	0.0024458053990681202
13.4	0.0024087334999335977
13.5	0.002372291500023812
13.6	0.002336467093985888
13.7	0.0023012482182846366
13.8	0.0022666230481976015
13.9	0.0022325799946709976
14.	0.0021991077010560843
14.1	0.0021661950397437314
14.2	0.002133831108713491
14.3	0.0021020052280119684
14.4	0.002070707580121236
14.5	0.0020399274645799864
14.6	0.0020096545806821287
14.7	0.001979879067165893
14.8	0.0019505912691101719
14.9	0.0019217817340837892
15.	0.001893441208304895
15.1	0.0018655606328166741
15.2	0.0018381311396850702
15.3	0.0018111440482234972
15.4	0.0017845908612490707
15.5	0.0017584632613742955
15.6	0.0017327486760217875
15.7	0.0017074350949575286
15.8	0.0016825239047074882
15.9	0.0016580078578977112
16.	0.001633879841986548
16.1	0.0016101328773418474
16.2	0.001586760115288328
16.3	0.001563754836130914
16.4	0.0015411104471593914
16.5	0.0015188204806392046
16.6	0.0014968785917928923
16.7	0.0014752785567761577
16.8	0.0014540142706523356
16.9	0.0014330797453685465
17.	0.0014124691077366646
17.1	0.0013921692659720948
17.2	0.0013721807576654653
17.3	0.001352499647824163
17.4	0.001333120684270785
17.5	0.0013140387078774615
17.6	0.0012952486512447952
17.7	0.0012767455373685623
17.8	0.0012585244782971209
17.9	0.0012405806737822056
18.	0.001222909409925615
18.1	0.0012055060578240373
18.2	0.001188366072214126
18.3	0.0011714849901196891
18.4	0.0011548584295027584
18.5	0.0011384820879200821
18.6	0.0011223517411865147
18.7	0.001106463242046559
18.8	0.0010908081812802404
18.9	0.001075384646422674
19.	0.0010601912103407663
19.1	0.0010452241200578005
19.2	0.0010304796870511802
19.3	0.0010159542862831332
19.4	0.0010016443552320325
19.5	0.0009875463929255525
19.6	0.0009736569589767466
19.7	0.0009599726726240577
19.8	0.0009464902117761573
19.9	0.0009332063120624576
20.	0.0009201177658900357
20.1	0.0009072214215077023
20.2	0.0008945141820777493
20.3	0.0008819930047560379
20.4	0.0008696548997808404
20.5	0.0008574969295709424
20.6	0.0008455162078333692
20.7	0.0008337098986811282
20.8	0.0008220752157612346
20.9	0.0008106029690594311
21.	0.0007992963140672583
21.1	0.0007881534276700864
21.2	0.0007771717848005492
21.3	0.0007663489017834113
21.4	0.0007556823357042788
21.5	0.0007451696837823122
21.6	0.0007348085827473337
21.7	0.0007245967082217192
21.8	0.0007145317741073919
21.9	0.000704611531978261
22.	0.0006948337704783138
22.1	0.0006851963147256766
22.2	0.0006756970257228276
22.3	0.000666333799773162
22.4	0.0006571045679040788
22.5	0.0006480072952967778
22.6	0.0006390399807228351
22.7	0.0006302006559877418
22.8	0.00062148738538144
22.9	0.0006128982651359985
23.	0.0006044314228904428
23.1	0.0005960850171628238
23.2	0.0005878572368295636
23.3	0.0005797463006120919
23.4	0.0005717513520179067
23.5	0.0005638715855630484
23.6	0.0005561034456157716
23.7	0.0005484452471626479
23.8	0.000540895333473637
23.9	0.0005334520755968538
24.	0.0005261138718619794
24.1	0.0005188791473922567
24.2	0.0005117463536249198
24.3	0.000504713967840013
24.4	0.0004977804926974555
24.5	0.000490944455782274
24.6	0.00048420440915787166
24.7	0.00047755892892726025
24.8	0.00047100661480211297
24.9	0.0004645460896795424
25.	0.0004581759992265067
25.1	0.00045189501147169936
25.2	0.000445701816404843
25.3	0.0004395951255832662
25.4	0.00043357367174563685
25.5	0.00042763620843275376
25.6	0.0004217815096152931
25.7	0.0004160083693283717
25.8	0.00041031560131284876
25.9	0.000404702038663224
26.	0.00039916653348204815
26.1	0.00039370795654072253
26.2	0.0003883251969465776
26.3	0.0003830171618161456
26.4	0.00037778277595448514
26.5	0.0003726209815404815
26.6	0.00036753073781800057
26.7	0.000362519279369851
26.8	0.000357577311835304
26.9	0.0003527037414654599
27.	0.0003478975599025534
27.1	0.00034315777584794185
27.2	0.0003384834147345342
27.3	0.00033387351840620234
27.4	0.00032932714480402047
27.5	0.00032484336765914586
27.6	0.0003204212761922403
27.7	0.0003160599748192126
27.8	0.000311758582863216
27.9	0.0003075162342726799
28.	0.00030333207734530276
28.1	0.00029920527445782916
28.2	0.0002951350018014886
28.3	0.00029112044912298426
28.4	0.00028716081947087306
28.5	0.0002832553289472548
28.6	0.0002794032064646052
28.7	0.0002756036935076771
28.8	0.0002718560439003276
28.9	0.00026815952357717474
29.	0.00026451341035996115
29.1	0.00026091699373854033
29.2	0.000257369574656352
29.3	0.0002538704653003145
29.4	0.0002504189888950172
29.5	0.00024701447950111887
29.6	0.00024365628181786654
29.7	0.00024034375098963326
29.8	0.00023707625241639168
29.9	0.0002338531615680251
30.	0.00023067386380241355

==> lowdensity_data_cinf_x0.dat <==
0	0.05380152258014196
0.25	0.050408602187094746
0.5	0.045321449493777706
0.75	0.03981999135176816
1.	0.03485464813459581
1.25	0.030651111015182555
1.5	0.0271526925450427
1.75	0.02424629179769234
2.	0.021803650850751727
2.25	0.01972733691722879
2.5	0.017954946752103195
2.75	0.01643470347789448
3.	0.015124696807856204
3.25	0.013985487715347782
3.5	0.012979927182617262
3.75	0.012084486326799251
4.	0.011278375144587665
4.25	0.010550208361882585
4.5	0.009888861466133223
4.75	0.009285674192514397
5.	0.008733422498203875
5.25	0.008226102147683588
5.5	0.0077590526109282305
5.75	0.007328480098179795
6.	0.006930221812958425
6.25	0.006561143888425333
6.5	0.00621811066917017
6.75	0.005898134487031045
7.	0.005599015032740816
7.25	0.005318782096352389
7.5	0.005055868854104689
7.75	0.004809102469403581
8.	0.004577391409446405
8.25	0.004359726606762236
8.5	0.004154772580464476
8.75	0.0039614684302048475
9.	0.003779043350362418
9.25	0.0036067204631243985
9.5	0.0034437219308998987
9.75	0.003289372775359246
10.	0.003143004235926431
10.25	0.0030038963117949144
10.5	0.002871716202863524
10.75	0.0027461813327332935
11.	0.0026270382373973634
11.25	0.002513796782897112
11.5	0.0024060822042201724
11.75	0.0023034967367423246
12.	0.0022058366279399024
12.25	0.0021128421774581933
12.5	0.0020242805439721068
12.75	0.0019399021117835963
13.	0.0018594739649255823
13.25	0.0017827812199973242
13.5	0.0017096192611886993
13.75	0.0016398011242743926
14.	0.0015731485216326246
14.25	0.0015094936085969146
14.5	0.0014486692971249636
14.75	0.0013905346813285631
15.	0.001334956884762444
15.25	0.0012818065457317774
15.5	0.0012309615083419317
15.75	0.0011822960369882061
16.	0.001135710183115225
16.25	0.0010911073649853297
16.5	0.0010483924150506449
16.75	0.0010074751717539156
17.	0.0009682702147002888
17.25	0.0009306763741129349
17.5	0.0008946392490673907
17.75	0.0008600902604875319
18.	0.0008269627610569861
18.25	0.0007951933164621519
18.5	0.0007647215543332069
18.75	0.0007354903248695278
19.	0.0007074494149380199
19.25	0.0006805413389636821
19.5	0.0006547161252054789
19.75	0.0006299262500337722
20.	0.0006061265110056164
20.25	0.0005832739062219315
20.5	0.0005613275197660866
20.75	0.0005402484130066886
21.	0.0005199967996888271
21.25	0.0005005394993943082
21.5	0.00048184400492476897
21.75	0.0004638784964815159
22.	0.00044661264194130246
22.25	0.0004300175212295187
22.5	0.0004140655546424028
22.75	0.0003987304349317605
23.	0.00038398706296971584
23.25	0.0003698114868159344
23.5	0.00035619150894536345
23.75	0.00034310327392255937
24.	0.00033051561519780695
24.25	0.00031840791182340263
24.5	0.0003067605186456815
24.75	0.00029555471383562804
25.	0.0002847726495633294
25.25	0.00027439730561054946
25.5	0.0002644124457301439
25.75	0.00025480257657432235
26.	0.0002455529090261797
26.25	0.00023664932178034365
26.5	0.00022807832702925282
26.75	0.00021984083005389948
27.	0.0002119193499472251
27.25	0.00020429213323804455
27.5	0.00019694741535508306
27.75	0.00018987397662567618
28.	0.0001830611132427967
28.25	0.0001764986099838957
28.5	0.0001701767145636197
28.75	0.0001640861135112254
29.	0.00015821790947154876
29.25	0.00015256359983577514
29.5	0.0001471150566150613
29.75	0.00014186450747632554
30.	0.0001368045178652977

==> lowdensity_data_cinf_x2.dat <==
0	0.014883494393838126
0.1	0.014674089860202555
0.2	0.014998339965294446
0.3	0.015650243331612478
0.4	0.01640534119409795
0.5	0.01728747647466695
0.6	0.01822939125327986
0.7	0.019159354040819157
0.8	0.020029794663627747
0.9	0.02079849684626749
1.	0.021426513242927082
1.1	0.021891281349431697
1.2	0.022188842389810465
1.3	0.022333108898324697
1.4	0.022347416573706688
1.5	0.022251911102318993
1.6	0.0220647192782195
1.7	0.021801516911008352
1.8	0.021478434067706557
1.9	0.0211099975060849
2.	0.02070899354441331
2.1	0.020284335481408164
2.2	0.019842970965511807
2.3	0.019390704789077708
2.4	0.01893265476759217
2.5	0.018472221177311243
2.6	0.018012110674272948
2.7	0.01755374501413083
2.8	0.01709913156810878
2.9	0.016650291995462353
3.	0.016209138145525718
3.1	0.015777080112817934
3.2	0.015354635653588578
3.3	0.014942679942754916
3.4	0.01454206728278161
3.5	0.014153549443429746
3.6	0.013778028500461862
3.7	0.013414783080299059
3.8	0.01306346704572842
3.9	0.012723656186832516
4.	0.01239495339453762
4.1	0.012077129864681877
4.2	0.01176996003655584
4.3	0.011472712731185903
4.4	0.011184680902860532
4.5	0.01090581508301261
4.6	0.01063589168578958
4.7	0.010374658688593087
4.8	0.010121910003989147
4.9	0.009877357816050734
5.	0.00964062593469378
5.1	0.009411433692540314
5.2	0.009189392921064524
5.3	0.008974189379626298
5.4	0.008765498811332704
5.5	0.00856298348826205
5.6	0.008366290113468981
5.7	0.00817521103392577
5.8	0.007989541674055526
5.9	0.007808957632464613
6.	0.007633446342970255
6.1	0.0074629071460060705
6.2	0.007297280757670733
6.3	0.007136372759787777
6.4	0.006980029396246177
6.5	0.006828132725009137
6.6	0.006680516906163345
6.7	0.006537016835920605
6.8	0.006397496737333384
6.9	0.006261830494134626
7.	0.006129831923388964
7.1	0.006001354094368322
7.2	0.00587622779085335
7.3	0.005754340907376292
7.4	0.0056356076563366525
7.5	0.005519924619531908
7.6	0.005407190372738533
7.7	0.0052973104597833515
7.8	0.00519019447412201
7.9	0.005085754261632462
8.	0.004983915341094363
8.1	0.00488459809649764
8.2	0.004787699605007335
8.3	0.0046931369738627
8.4	0.004600830784873671
8.5	0.004510667823393322
8.6	0.004422612176348877
8.7	0.0043366153944009635
8.8	0.004252620327095851
8.9	0.004170571493062086
9.	0.0040904072141076525
9.1	0.004012082613560132
9.2	0.003935551243840029
9.3	0.003860765673473179
9.4	0.003787679750380056
9.5	0.0037162543992027594
9.6	0.003646452118431057
9.7	0.0035782138568971385
9.8	0.003511495385460496
9.9	0.003446253912986441
10.	0.0033824480367422123
10.1	0.003320039776123741
10.2	0.0032589931186042865
10.3	0.003199264262947052
10.4	0.003140815965188145
10.5	0.003083612234158287
10.6	0.003027618284401327
10.7	0.002972800490954669
10.8	0.002919104751358922
10.9	0.0028665111635563347
11.	0.002815006323089693
11.1	0.002764564321267149
11.2	0.002715159886385917
11.3	0.002666768371475425
11.4	0.002619365741862638
11.5	0.002572929401298312
11.6	0.002527438672898237
11.7	0.0024828677706478235
11.8	0.00243919464827974
11.9	0.0023963978379531277
12.	0.0023544564356417844
12.1	0.002313350086742144
12.2	0.00227305897191473
12.3	0.002233563793170466
12.4	0.0021948416754640925
12.5	0.002156878276995418
12.6	0.0021196566001667814
12.7	0.002083159589428869
12.8	0.0020473706203555644
12.9	0.002012273488968357
13.	0.001977852401236812
13.1	0.0019440919627619394
13.2	0.0019109771686481416
13.3	0.0018784869343218174
13.4	0.0018466070783138761
13.5	0.001815331378664668
13.6	0.0017846469708779585
13.7	0.001754541278255489
13.8	0.0017250020063585949
13.9	0.0016960171374660908
14.	0.0016675749250405242
14.1	0.0016396638882135348
14.2	0.0016122728063000147
14.3	0.001585390713349623
14.4	0.0015590120892327742
14.5	0.0015331227987702852
14.6	0.0015077104670031848
14.7	0.0014827648239470683
14.8	0.0014582758481616748
14.9	0.001434233760453397
15.	0.0014106290177219485
15.1	0.001387452306949905
15.2	0.0013646945393337338
15.3	0.0013423468445546518
15.4	0.0013204005651875563
15.5	0.0012988472512460766
15.6	0.0012776745154674267
15.7	0.0012568705316805043
15.8	0.0012364360220172058
15.9	0.0012163636759362254
16.	0.0011966463397473793
16.1	0.00117727701334014
16.2	0.0011582488469555426
16.3	0.001139555138003265
16.4	0.0011211893279254616
16.5	0.0011031449991086226
16.6	0.0010854158718445962
16.7	0.0010679958013416113
16.8	0.001050878774786061
16.9	0.001034058908455525
17.	0.001017530444883488
17.1	0.001001288127345498
17.2	0.0009853261242076911
17.3	0.0009696389576550246
17.4	0.000954221338588466
17.5	0.0009390680913793619
17.6	0.0009241741513135492
17.7	0.0009095345620882978
17.8	0.0008951444733616017
17.9	0.0008809991383532611
18.	0.0008670939114971896
18.1	0.0008534242461443045
18.2	0.0008399856923153585
18.3	0.000826773894502992
18.4	0.0008137845895223106
18.5	0.0008010136044092183
18.6	0.0007884568543657693
18.7	0.0007761103407517278
18.8	0.000763968456310511
18.9	0.0007520281825314506
19.	0.0007402867422232527
19.1	0.0007287405010758403
19.2	0.0007173858992210398
19.3	0.0007062194495974203
19.4	0.0006952377363503464
19.5	0.0006844374132666983
19.6	0.000673815202243692
19.7	0.0006633678917912291
19.8	0.0006530923355671833
19.9	0.0006429854509450513
20.	0.0006330442176133644
20.1	0.0006232656762063093
20.2	0.0006136469269649038
20.3	0.0006041851284282172
20.4	0.0005948774961539811
20.5	0.0005857213014680516
20.6	0.000576713870242113
20.7	0.0005678525816990782
20.8	0.0005591348672455773
20.9	0.0005505579589629077
21.	0.0005421196160437268
21.1	0.0005338174515124249
21.2	0.0005256490971384051
21.3	0.0005176122312712659
21.4	0.0005097045778310692
21.5	0.0005019239053216084
21.6	0.0004942680258661676
21.7	0.00048673479426528804
21.8	0.0004793221070760426
21.9	0.0004720279017123676
22.	0.0004648501555659324
22.1	0.00045778688514713426
22.2	0.000450836145245738
22.3	0.0004439960281107158
22.4	0.0004372646626488466
22.5	0.00043064021364167313
22.6	0.00042412088098034645
22.7	0.00041770489891799654
22.8	0.0004113905353391793
22.9	0.0004051760910460457
23.	0.000399059899060807
23.1	0.00039304032394413876
23.2	0.0003871157611291491
23.3	0.0003812846362705345
23.4	0.0003755484540529775
23.5	0.0003699088236192958
23.6	0.00036435792030068564
23.7	0.00035889422268715654
23.8	0.00035351623960083847
23.9	0.00034822250940733134
24.	0.00034301159934469556
24.1	0.00033788210486960927
24.2	0.0003328326490201688
24.3	0.0003278618817949042
24.4	0.0003229684795475226
24.5	0.0003181511443969604
24.6	0.00031340860365229486
24.7	0.00030873960925212833
24.8	0.00030414293721801595
24.9	0.0002996173871215594
25.	0.00029516178156479666
25.1	0.00029077496567349857
25.2	0.00028645580660303786
25.3	0.00028220319305648
25.4	0.0002780160348145506
25.5	0.00027389326227716433
25.6	0.0002698338260162055
25.7	0.0002658366963392367
25.8	0.00026190086286386084
25.9	0.0002580253341024275
26.	0.00025420913705682106
26.1	0.0002504513168230501
26.2	0.00024675093620537414
26.3	0.00024310707533972627
26.4	0.00023951883132616075
26.5	0.00023598531787010353
26.6	0.00023250566493216053
26.7	0.0002290882434615196
26.8	0.00022572295827597447
26.9	0.0002224088717081943
27.	0.00021914513866555077
27.1	0.00021593093030453545
27.2	0.00021276543366957729
27.3	0.00020964785134099513
27.4	0.00020657740109183192
27.5	0.0002035533155532988
27.6	0.00020057484188862166
27.7	0.00019764124147500837
27.8	0.0001947517895935603
27.9	0.00019190577512685704
28.	0.00018910250026404253
28.1	0.00018634128021317758
28.2	0.0001836214429206647
28.3	0.00018094232879756132
28.4	0.00017830329045257057
28.5	0.00017570369243155386
28.6	0.00017314291096335663
28.7	0.00017062033371180332
28.8	0.0001681353595336748
28.9	0.00016568739824251736
29.	0.0001632758703781157
29.1	0.0001609002069814925
29.2	0.0001585598493752668
29.3	0.00015625424894924637
29.4	0.00015398286695110326
29.5	0.000151745174281998
29.6	0.0001495406512970279
29.7	0.0001473687876103647
29.8	0.00014522908190496269
29.9	0.00014312104174670994
30.	0.0001410441834029212
